Realising large areal capacities in liquid metal batteries: a battery design concept for mass transfer enhancement

Liquid metal batteries (LMBs) are a promising grid-scale storage device however, the scalability of this technology and its electrochemical performance is limited by mass transport overpotentials. In this work, a numerical model of a three-layer LMB was developed using a multi-region approach. An alternative design concept for the battery aimed at reducing mass transport overpotentials, increasing cell capacity, and improving electrochemical cell performance was implemented and evaluated. The design consisted of a coil implanted in the cathode, which induced mixing in the layer. Four cases were compared: three in a 241 Ah LMB at 0.3, 0.5 and 1 A/cm$^{2}$, and one in a larger 481 Ah LMB at 0.5 A/cm$^{2}$. LMB performance was determined by comparison against baseline diffusion cases and a change in molar fraction of 0.1. The modified LMB exhibited dramatic performance increases with a 78% and 85% reduction in mass-transport overpotentials at 0.3 A/cm$^{2}$ and 0.5 A/cm$^{2}$, respectively. The improved performance of the battery was directly attributed to the flow generated in the cathode. It was found that the coil substantially increased the poloidal volumetric average velocity. Periodically, vortices formed that removed concentration gradients from the cathode-electrolyte interface, minimising concentration polarisation. The viability of the design was tested in a lab-scale prototype using Galinstan as the working fluid. The velocity of the flow was determined using particle image velocimetry (PIV), and the results compared to the numerical model. There was a close match between the experimental and numerical results, validating the numerical model and the viability of the design. Implementation of this design concept in future LMBs could lead to the realisation of extended discharge capacities and improved voltages. Future work is planned to test the coil in a working battery.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



